Can LLMs plan paths with extra hints from solvers?

Large Language Models (LLMs) have shown remarkable capabilities in natural language processing, mathematical problem solving, and tasks related to program synthesis. However, their effectiveness in long-term planning and higher-order reasoning has been noted to be limited and fragile. This paper explores an approach for enhancing LLM performance in solving a classical robotic planning task by integrating solver-generated feedback. We explore four different strategies for providing feedback, including visual feedback, we utilize fine-tuning, and we evaluate the performance of three different LLMs across a 10 standard and 100 more randomly generated planning problems. Our results suggest that the solver-generated feedback improves the LLM's ability to solve the moderately difficult problems, but the harder problems still remain out of reach. The study provides detailed analysis of the effects of the different hinting strategies and the different planning tendencies of the evaluated LLMs.

==> Figures/Erik/Maze_Gemini_fsh/log.txt <==
[08/27/2024 01:02:04 PM] Asking initial prompt
[08/27/2024 01:02:04 PM] Prompting model
[08/27/2024 01:02:04 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Instructions
    Path Array: Output the path as an array of waypoints, where you are allowed to use arbitrary waypoints that do not always have to be parallel to one axis.
    Breakpoints: Choose one waypoint from each set of breakpoints. The path should pass through one of the breakpoints of each set.
    Start and End: The path must begin at any point within the start set and end at any point within the goal set.
    Obstacle Avoidance: Verify that the path does not intersect any obstacles.
    No code: Do not include any code in your response and do not try solve this with an algorithm.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:02:19 PM] A viable path navigates above obstacles clustered around y-values of 2 and 3, utilizing the breakpoint (3.4, 4.45).  Here's a possible waypoint representation:

```
new_path = [
    (0.5, 3.5),   # Start within the start set 
    (1.5, 3.5),   # Move right, staying clear of obstacles 3, 4, 5 
    (3.4, 4.45),  # Pass through the chosen breakpoint 
    (4.5, 4.45),  # Move right, staying clear of obstacle 8
    (6.5, 4.75)   # Arrive within the goal set
] 
```

**Explanation:**

1. **(0.5, 3.5):**  Begins safely within the start quadrilateral.
2. **(1.5, 3.5):**  Moves rightward, maintaining a safe distance above obstacles 3, 4, and 5.
3. **(3.4, 4.45):**  Directly intersects the chosen breakpoint from Set 1.
4. **(4.5, 4.45):**  Continues rightward, now safely above obstacle 8.
5. **(6.5, 4.75):**  Reaches the goal quadrilateral, successfully completing the path. 

[08/27/2024 01:02:19 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:02:20 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:02:20 PM] Feedback Iteration 1
[08/27/2024 01:02:20 PM] Prompting model
[08/27/2024 01:02:20 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 2 between points (1.5, 3.5) and (3.4, 4.45) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:02:37 PM] The current path fails because the segment between (1.5, 3.5) and (3.4, 4.45) cuts through Obstacle 2.  We need to find a way to navigate around the obstacles to reach the breakpoint (3.4, 4.45).

Let's adjust the path as follows:

1. **From the valid subpath's end:** The last valid point is (1.5, 3.5).
2. **Navigate rightward:**  We can move rightward towards obstacle 8, staying clear of obstacles 3, 4, and 5.  A suitable waypoint could be (2.8, 3.5).
3. **Move upward:** From (2.8, 3.5), we can move upwards towards the breakpoint, avoiding obstacle 2. 

Here's the adjusted path:

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.8, 3.5),
    (2.8, 4.2), 
    (3.4, 4.45), 
    (4.5, 4.45), 
    (6.5, 4.75)
] 
```

This path avoids all obstacles and reaches the goal set while passing through the required breakpoint. 

[08/27/2024 01:02:37 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 4.2), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:02:38 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:02:38 PM] Feedback Iteration 2
[08/27/2024 01:02:38 PM] Prompting model
[08/27/2024 01:02:38 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 4.2), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 3 between points (2.8, 3.5) and (2.8, 4.2) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:02:46 PM] The provided path collides with Obstacle 2 because the segment connecting (2.8, 3.5) and (2.8, 4.2) attempts to directly cross the obstacle. 

Let's adjust the path to navigate around Obstacle 2. We can achieve this by first moving right towards the breakpoint, then upwards:

1. **Continue from the valid subpath:** Keep the initial segment [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5)].
2. **Move right towards the breakpoint:**  Add a waypoint to the right, before obstacle 2,  (3.4, 3.5).
3. **Move upwards to the breakpoint:** From there, move up to the breakpoint (3.4, 4.45).
4. **Proceed with the original path:** Continue with the remaining waypoints [(4.5, 4.45), (6.5, 4.75)].

Here's the adjusted path:

```
new_path = [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (3.4, 3.5), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)] 
``` 

[08/27/2024 01:02:46 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (3.4, 3.5), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:02:47 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:02:47 PM] Feedback Iteration 3
[08/27/2024 01:02:47 PM] Prompting model
[08/27/2024 01:02:47 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (3.4, 3.5), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 3 between points (2.8, 3.5) and (3.4, 3.5) intersects with obstacle(s):
				Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:02:57 PM] The path needs to be adjusted to avoid colliding with Obstacle 8. To do this, we can reroute the path downwards before reaching Obstacle 8.

Looking at the provided breakpoints, (3.4, 2.95) seems like a viable option to route the path around Obstacle 8. From there, we can continue the path towards the goal set.

Here is the adjusted path:

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.8, 3.5), 
    (2.8, 2.95),  # Move down to breakpoint before Obstacle 8
    (3.4, 2.95),  # Reach the breakpoint
    (3.4, 2.0),  # Move further down to avoid Obstacle 6 
    (4.5, 2.0),  # Move right, staying clear of Obstacles 6 and 7
    (5.5, 2.0),  # Continue right
    (5.5, 4.75), # Move upwards towards the goal set
    (6.5, 4.75)  # Reach the goal set 
]
``` 

[08/27/2024 01:02:57 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 2.95), (3.4, 2.95), (3.4, 2.0), (4.5, 2.0), (5.5, 2.0), (5.5, 4.75), (6.5, 4.75)]
[08/27/2024 01:02:59 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:02:59 PM] Feedback Iteration 4
[08/27/2024 01:02:59 PM] Prompting model
[08/27/2024 01:02:59 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 2.95), (3.4, 2.95), (3.4, 2.0), (4.5, 2.0), (5.5, 2.0), (5.5, 4.75), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 5 between points (3.4, 2.95) and (3.4, 2.0) intersects with obstacle(s):
				Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 2.95), (3.4, 2.95)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:03:14 PM] The path needs adjustments to avoid colliding with Obstacle 6. Looking at the layout, it seems more efficient to navigate above Obstacle 6 instead of trying to squeeze through the narrow passage below it. 

Here's a possible revised path:

```
new_path = [
    (0.5, 3.5),   # Start within the start set
    (1.5, 3.5),   # Continue moving right
    (2.8, 3.5),   # Approach the obstacles
    (2.8, 4.0),   # Move upwards to go above Obstacle 6 and 8
    (3.4, 4.0),   # Reach the breakpoint while staying above obstacles
    (3.4, 4.45),  # Pass through the breakpoint
    (4.5, 4.45),  # Move right towards the goal
    (5.5, 4.45),  # Continue moving towards the goal
    (6.5, 4.75)   # Reach the goal area
]
```

This path:

1. **Starts** within the start set.
2. **Avoids Obstacles:** Instead of going below Obstacle 6, it navigates above it by moving upwards at waypoint (2.8, 4.0). 
3. **Passes through Breakpoint:** It reaches the breakpoint (3.4, 4.45).
4. **Ends** within the goal set. 

[08/27/2024 01:03:14 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 4.0), (3.4, 4.0), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:03:15 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:03:15 PM] Feedback Iteration 5
[08/27/2024 01:03:15 PM] Prompting model
[08/27/2024 01:03:15 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 4.0), (3.4, 4.0), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 3 between points (2.8, 3.5) and (2.8, 4.0) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.8, 3.5)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:03:28 PM] The path needs to navigate around obstacle 2 to reach the breakpoint.  We can achieve this by first moving above obstacle 2 and then proceeding towards the breakpoint.

new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.5, 3.5), 
    (2.5, 4.2),  # Move above obstacle 2
    (3.4, 4.2),  # Align with the breakpoint
    (3.4, 4.45), # Reach the breakpoint
    (4.5, 4.45), 
    (5.5, 4.45), 
    (6.5, 4.75)  
] 

[08/27/2024 01:03:28 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 4.2), (3.4, 4.2), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:03:29 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:03:29 PM] Feedback Iteration 6
[08/27/2024 01:03:29 PM] Prompting model
[08/27/2024 01:03:29 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 4.2), (3.4, 4.2), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 3 between points (2.5, 3.5) and (2.5, 4.2) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:03:45 PM] The path needs to be adjusted to avoid crossing Obstacle 2. We can achieve this by routing the path below the obstacle. 

Let's modify the path as follows:

1. **From the last valid point (2.5, 3.5):** Move downwards to a y-coordinate less than 3.9 to go below Obstacle 2. For example, let's move to (2.5, 3.4).
2. **Proceed Right:**  Continue moving rightwards to clear the x-coordinate of all obstacles and the breakpoint. A suitable point would be (3.5, 3.4).
3. **Navigate to Breakpoint:** Move upwards to reach the desired breakpoint (3.4, 4.45).
4. **Continue to Goal:**  From the breakpoint, the original path segments to the goal area are clear and can be reused.

Therefore, the adjusted path would be:

```
new_path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 3.4), (3.5, 3.4), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)] 
``` 

[08/27/2024 01:03:45 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 3.4), (3.5, 3.4), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:03:47 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:03:47 PM] Feedback Iteration 7
[08/27/2024 01:03:47 PM] Prompting model
[08/27/2024 01:03:47 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 3.4), (3.5, 3.4), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 4 between points (2.5, 3.4) and (3.5, 3.4) intersects with obstacle(s):
				Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 3.4)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:03:56 PM] The initial path went too far to the right and encountered Obstacle 8. We need to adjust the path to go upwards sooner and pass through the breakpoint (3.4, 4.45) to navigate to the goal. 

Here's a possible adjusted path:

```
new_path = [
    (0.5, 3.5),  # Starting point within the start set
    (1.5, 3.5),  # Move right 
    (2.5, 3.5),  # Move right
    (2.5, 4.0),  # Move upwards, avoiding Obstacle 8
    (3.4, 4.0),  # Move right towards the breakpoint
    (3.4, 4.45), # Pass through the breakpoint
    (4.5, 4.45), # Move right
    (5.5, 4.45), # Move right 
    (6.5, 4.75)   # Final point within the goal set
]
```

This path avoids obstacles by:

* Moving upwards earlier to avoid Obstacle 8.
* Passing through the breakpoint (3.4, 4.45) to navigate around obstacles. 

This path meets the requirements:

* **Start and End:** Starts within the start set and ends within the goal set.
* **Non-Crossing:** Avoids crossing any obstacles.
* **Breakpoints:** Passes through the breakpoint (3.4, 4.45). 

[08/27/2024 01:03:56 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 4.0), (3.4, 4.0), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:03:57 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:03:57 PM] Feedback Iteration 8
[08/27/2024 01:03:57 PM] Prompting model
[08/27/2024 01:03:57 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 4.0), (3.4, 4.0), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 3 between points (2.5, 3.5) and (2.5, 4.0) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:04:12 PM] The current path attempts to go above Obstacle 2, but the segment crosses its upper boundary. 
We should adjust the path to navigate between obstacles 2 and 6.

Here's a possible adjusted path:

```
new_path = [
    (0.5, 3.5),  
    (1.5, 3.5),  
    (2.5, 3.5), 
    (2.5, 2.5), # Move down to navigate between obstacles  
    (3.4, 2.5), # Approach the breakpoint
    (3.4, 2.95), # Pass through the breakpoint
    (3.4, 4.0), # Continue upwards 
    (4.5, 4.0), 
    (5.5, 4.45),
    (6.5, 4.75)
]
```

This path carefully navigates the space by:

1. **Starting** within the start set.
2. **Moving right** initially to avoid the immediate obstacles near the start.
3. **Descending downwards** before reaching Obstacle 2 to position itself for passing between Obstacles 2 and 6.
4. **Moving up** after clearing Obstacle 6 to approach the breakpoint.
5. **Passing through the breakpoint** (3.4, 2.95).
6. **Continuing upwards** and then right towards the goal, ensuring it stays clear of any obstacles. 
7. **Finally, ending** within the goal set. 

[08/27/2024 01:04:12 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 4.0), (4.5, 4.0), (5.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:04:13 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:04:13 PM] Feedback Iteration 9
[08/27/2024 01:04:13 PM] Prompting model
[08/27/2024 01:04:13 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 4.0), (4.5, 4.0), (5.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 6 between points (3.4, 2.95) and (3.4, 4.0) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:04:30 PM] The path needs to be adjusted to avoid colliding with Obstacle 2.  We can achieve this by going around Obstacle 2 from below. Here's how we can adjust the path:

1. **Valid Subpath:** The feedback indicates that the subpath `[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95)]` is valid. Let's continue from there.

2. **Going South:** To go around Obstacle 2, we need to move further south. We can add a waypoint at (3.4, 1.5) to guide the path downwards.

3. **Going East:** Now clear of any obstacles, we can move east towards our goal. Add a waypoint at (5.5, 1.5).

4. **Going North:** We can now safely move north towards the goal set. Add a waypoint at (5.5, 4.45) to align with the breakpoint.

5. **Final Approach:** Finally, connect to the goal set with a waypoint at (6.5, 4.75).


**New Path:**

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.5, 3.5), 
    (2.5, 2.5), 
    (3.4, 2.5), 
    (3.4, 2.95), 
    (3.4, 1.5),  # Go south to avoid Obstacle 2
    (5.5, 1.5),  # Go east 
    (5.5, 4.45), # Go north towards breakpoint
    (6.5, 4.75)  # Connect to the goal set
] 
```

[08/27/2024 01:04:30 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 1.5), (5.5, 1.5), (5.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:04:32 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:04:32 PM] Feedback Iteration 10
[08/27/2024 01:04:32 PM] Prompting model
[08/27/2024 01:04:32 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 1.5), (5.5, 1.5), (5.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 6 between points (3.4, 2.95) and (3.4, 1.5) intersects with obstacle(s):
				Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:04:43 PM] The current path fails because it tries to cross obstacle 6 by going downwards. Instead of going down directly, we can route the path around obstacle 6. To achieve this, the path can move to the right side after the breakpoint (3.4, 2.95), clear of any obstacles. Then, the path can safely move downwards, navigate towards the goal set, and pass through the gap between obstacles 10 and 12. 

Here's the adjusted path:

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.5, 3.5), 
    (2.5, 2.5), 
    (3.4, 2.5), 
    (3.4, 2.95), 
    (4.5, 2.95),  # Move right, clearing obstacle 6
    (4.5, 1.5),  # Move down, clear of obstacles
    (5.5, 1.5), 
    (5.5, 4.45),
    (6.5, 4.75)
]
``` 

[08/27/2024 01:04:43 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (4.5, 2.95), (4.5, 1.5), (5.5, 1.5), (5.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:04:45 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:04:45 PM] Feedback Iteration 11
[08/27/2024 01:04:45 PM] Prompting model
[08/27/2024 01:04:45 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (4.5, 2.95), (4.5, 1.5), (5.5, 1.5), (5.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 6 between points (3.4, 2.95) and (4.5, 2.95) intersects with obstacle(s):
				Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:05:01 PM] The path was invalidated because it attempted to cross obstacle 7. To fix this, the path needs to navigate around obstacle 7.

Picking up from the last valid waypoint (3.4, 2.95), we can observe:
- Moving directly to the goal region requires crossing obstacle 7, which is not allowed.
- We can attempt to go around obstacle 7.

Let's try going above obstacle 7:

1. **From (3.4, 2.95), move upwards to (3.4, 4.45).** This aligns with a breakpoint and avoids obstacle 7.
2. **From (3.4, 4.45), move right to (5.5, 4.45).** This stays clear of obstacle 8.
3. **From (5.5, 4.45), move right and slightly down to (6.5, 4.75).**  This positions us within the goal set.

Therefore, the adjusted path is:

```
new_path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 4.45), (5.5, 4.45), (6.5, 4.75)]
``` 

[08/27/2024 01:05:01 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 4.45), (5.5, 4.45), (6.5, 4.75)]
[08/27/2024 01:05:02 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:05:02 PM] Feedback Iteration 12
[08/27/2024 01:05:02 PM] Prompting model
[08/27/2024 01:05:03 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 4.45), (5.5, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 6 between points (3.4, 2.95) and (3.4, 4.45) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:05:21 PM] The problem arises when the path tries to go from (3.4, 2.95) to (3.4, 4.45).  To avoid crossing Obstacle 2, we can adjust the path to go around it. 

Here's a possible adjusted path:

```
new_path = [
    (0.5, 3.5),   # Start in the start set
    (1.5, 3.5),   # Move right
    (2.5, 3.5),   # Move right
    (2.5, 2.5),   # Move down 
    (3.4, 2.5),   # Move right, reaching the breakpoint (3.4, 2.95) 
    (3.4, 3.8),   # Move up slightly below Obstacle 2
    (5.25, 3.8),  # Move right, clearing Obstacle 2
    (5.25, 4.45), # Move up to the height of the breakpoint
    (6.5, 4.75)   # Move diagonally to the end in the goal set
]
```

Here's the thought process behind these adjustments:

1. **Reach the breakpoint:** The initial part of the path successfully reaches the breakpoint (3.4, 2.95).
2. **Navigate around Obstacle 2:**  Instead of going straight up to (3.4, 4.45), the path first moves up slightly to (3.4, 3.8) to avoid cutting through Obstacle 2. 
3. **Clear the obstacle:** The path then moves right to (5.25, 3.8), safely clearing Obstacle 2.
4. **Reach the target height:** From there, it moves up to (5.25, 4.45) aligning with the height of the desired breakpoint.
5. **Proceed to the goal:** Finally, the path moves diagonally to (6.5, 4.75) to reach the goal set.

This adjusted path avoids all obstacles while still passing through the required breakpoints. 

[08/27/2024 01:05:21 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.25, 3.8), (5.25, 4.45), (6.5, 4.75)]
[08/27/2024 01:05:22 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:05:22 PM] Feedback Iteration 13
[08/27/2024 01:05:22 PM] Prompting model
[08/27/2024 01:05:22 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.25, 3.8), (5.25, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 7 between points (3.4, 3.8) and (5.25, 3.8) intersects with obstacle(s):
				Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:05:38 PM] The path needs to be adjusted to avoid colliding with Obstacle 10. To do this, we can reroute the path by going around Obstacle 10.

Picking up from the longest valid subpath `[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8)]`, we can make the following adjustments:

1.  From `(3.4, 3.8)`, instead of moving horizontally, we can move upwards to `(3.4, 4.45)`, which is a breakpoint in Breakpoint Set 1. 
2.  From `(3.4, 4.45)`, we can safely move horizontally to the right, passing above Obstacle 10. A suitable waypoint would be `(5.25, 4.45)`.
3.  The rest of the path can proceed as originally planned, moving to `(6.5, 4.75)` and finally reaching the goal set.

Therefore, the corrected path is:

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.5, 3.5), 
    (2.5, 2.5), 
    (3.4, 2.5), 
    (3.4, 2.95), 
    (3.4, 3.8), 
    (3.4, 4.45),
    (5.25, 4.45), 
    (6.5, 4.75)
]
``` 

[08/27/2024 01:05:38 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (3.4, 4.45), (5.25, 4.45), (6.5, 4.75)]
[08/27/2024 01:05:39 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:05:39 PM] Feedback Iteration 14
[08/27/2024 01:05:39 PM] Prompting model
[08/27/2024 01:05:39 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (3.4, 4.45), (5.25, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 7 between points (3.4, 3.8) and (3.4, 4.45) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:05:52 PM] The path needs to be adjusted to avoid the collision with Obstacle 2. Looking at the environment, we can continue from the last valid point (3.4, 3.8) and navigate around the obstacle. 

Here's a possible adjustment:

1. **From the last valid point (3.4, 3.8), move horizontally to the right, clearing Obstacle 2.**  A suitable waypoint could be (5.2, 3.8), as it provides ample clearance. 

2. **From (5.2, 3.8), move vertically upwards to align with the goal set and the breakpoint (5.25, 4.45).**

3. **Continue with the original path to reach the goal:** (5.25, 4.45), (6.5, 4.75)

Therefore, the adjusted path is:

```
new_path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.2, 3.8), (5.25, 4.45), (6.5, 4.75)]
``` 

[08/27/2024 01:05:52 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.2, 3.8), (5.25, 4.45), (6.5, 4.75)]
[08/27/2024 01:05:54 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:05:54 PM] Feedback Iteration 15
[08/27/2024 01:05:54 PM] Prompting model
[08/27/2024 01:05:54 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.2, 3.8), (5.25, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 7 between points (3.4, 3.8) and (5.2, 3.8) intersects with obstacle(s):
				Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:06:11 PM] The issue is with the segment connecting (3.4, 3.8) and (5.2, 3.8) as it collides with obstacle 10. To circumvent this, we can reroute the path to go above obstacle 10.  

Here's a possible adjustment:

1.  **From the last valid point (3.4, 3.8):** Move slightly upward to (3.4, 4.1) ensuring we are clear of obstacle 8. 
2.  **Navigate right, above obstacle 10:**  Proceed horizontally to a point safely past obstacle 10, such as (5.2, 4.1).
3. **Connect to the previous path:** Continue to (5.25, 4.45) to reconnect with your original path.
4. **Proceed to the goal:** Follow the original path from (5.25, 4.45) to (6.5, 4.75). 

Therefore, the adjusted path is:

```
new_path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (3.4, 4.1), (5.2, 4.1), (5.25, 4.45), (6.5, 4.75)] 
``` 

[08/27/2024 01:06:11 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (3.4, 4.1), (5.2, 4.1), (5.25, 4.45), (6.5, 4.75)]
[08/27/2024 01:06:13 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:06:13 PM] Feedback Iteration 16
[08/27/2024 01:06:13 PM] Prompting model
[08/27/2024 01:06:13 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (3.4, 4.1), (5.2, 4.1), (5.25, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 7 between points (3.4, 3.8) and (3.4, 4.1) intersects with obstacle(s):
				Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:06:24 PM] The current path attempts to cross Obstacle 2 by moving directly upwards from the breakpoint. To circumvent this, we can route the path to the right side of Obstacle 2.

Here's a possible adjusted path:

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.5, 3.5), 
    (2.5, 2.5), 
    (3.4, 2.5), 
    (3.4, 2.95), 
    (3.4, 3.8),  
    (5.2, 3.8),   # Move right, staying below Obstacle 2
    (5.25, 4.45),
    (6.5, 4.75)  
]
```

Changes made:

1. **Added waypoint (5.2, 3.8):**  This steers the path around the left corner of Obstacle 2. 
2. **Removed waypoint (3.4, 4.1):** This waypoint was part of the segment crossing Obstacle 2. 

This path maintains a safe distance from all obstacles while passing through the required breakpoints. 

[08/27/2024 01:06:24 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.2, 3.8), (5.25, 4.45), (6.5, 4.75)]
[08/27/2024 01:06:25 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:06:25 PM] Feedback Iteration 17
[08/27/2024 01:06:25 PM] Prompting model
[08/27/2024 01:06:25 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.2, 3.8), (5.25, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 7 between points (3.4, 3.8) and (5.2, 3.8) intersects with obstacle(s):
				Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:06:45 PM] The issue arises when trying to navigate from the breakpoint (3.4, 2.95) towards the goal. The attempted path directly intersects with Obstacle 10. 

Let's adjust the path to circumvent this obstacle:

1.  **Valid Subpath:** We can utilize the valid subpath provided:  [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95)].

2.  **Navigating Obstacles:** Instead of moving directly right from (3.4, 2.95), we need to navigate around Obstacle 10.

3.  **Downward Movement:** From (3.4, 2.95), let's move downwards to (3.4, 1.5). This avoids any immediate collision.

4.  **Rightward Movement:** Now, we can safely move rightwards, passing below Obstacle 10. A suitable waypoint could be (5.2, 1.5).

5.  **Upward Movement:**  Finally, move upwards towards the goal. We can pass through the breakpoint (5.25, 4.45) and then proceed to a point within the goal set.

**New Path:**

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.5, 3.5), 
    (2.5, 2.5), 
    (3.4, 2.5), 
    (3.4, 2.95), 
    (3.4, 1.5),  
    (5.2, 1.5),
    (5.25, 4.45), 
    (6.5, 4.75)
]
```

This new path successfully avoids Obstacle 10 by navigating below it and still passes through the required breakpoints.

[08/27/2024 01:06:45 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]
[08/27/2024 01:06:47 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:06:47 PM] Feedback Iteration 18
[08/27/2024 01:06:47 PM] Prompting model
[08/27/2024 01:06:47 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 6 between points (3.4, 2.95) and (3.4, 1.5) intersects with obstacle(s):
				Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:06:59 PM] The path needs to be adjusted to avoid colliding with Obstacle 6.  Since we already reached the required breakpoint, we can navigate around Obstacle 6. 

Here's a possible adjustment:

1. **Continue from the valid subpath**: The last valid point is (3.4, 2.95).
2. **Navigate rightward**:  Move horizontally to the right, clearing the x-coordinate of Obstacle 6 (x = 4.0). A safe waypoint could be (4.2, 2.95).
3. **Descend**: Move downwards to a y-coordinate that's below Obstacle 6, for instance (4.2, 1.5).
4. **Proceed towards the goal**: We can now rejoin the original path segment at (5.2, 1.5) and continue to the goal.

**New Path:**

```
new_path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (4.2, 2.95), (4.2, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]
``` 

[08/27/2024 01:06:59 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (4.2, 2.95), (4.2, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]
[08/27/2024 01:07:01 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:07:01 PM] Feedback Iteration 19
[08/27/2024 01:07:01 PM] Prompting model
[08/27/2024 01:07:01 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (4.2, 2.95), (4.2, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 6 between points (3.4, 2.95) and (4.2, 2.95) intersects with obstacle(s):
				Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:07:11 PM] The path needs to be adjusted to avoid intersecting Obstacle 7. Looking at the environment, we can try to go around Obstacle 7 by going above it.

Here's a possible adjusted path:

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.5, 3.5), 
    (2.5, 2.5), 
    (3.4, 2.5), 
    (3.4, 2.95), 
    (3.4, 3.2), # move upwards to avoid obstacle 7
    (4.2, 3.2),  
    (4.2, 1.5), 
    (5.2, 1.5), 
    (5.25, 4.45), 
    (6.5, 4.75)
]
```

Here's the thought process:

1. **Identify the problem:** The original path intersected Obstacle 7 because it tried to move horizontally at y = 2.95.
2. **Analyze the surroundings:** There's space above Obstacle 7 to navigate around it.
3. **Adjust the path:**
    * Instead of moving directly from (3.4, 2.95) to (4.2, 2.95), we first move slightly upward to (3.4, 3.2). 
    * Then, we continue horizontally to (4.2, 3.2), successfully bypassing Obstacle 7.
    * The rest of the path remains unchanged, as it was already valid. 

This adjusted path avoids Obstacle 7 while still adhering to all other path requirements. 

[08/27/2024 01:07:11 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.2), (4.2, 3.2), (4.2, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]
[08/27/2024 01:07:13 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:07:13 PM] Feedback Iteration 20
[08/27/2024 01:07:13 PM] Prompting model
[08/27/2024 01:07:13 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly. Use arbitrary waypoints that do not always have to be parallel to one axis.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.6, 3.6], [0.4, 3.6], [0.4, 3.4], [0.6, 3.4]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[6.75, 5.0], [6.25, 5.0], [6.25, 4.5], [6.75, 4.5]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[3.0, 1.0], [1.0, 1.0], [1.0, 0.9], [3.0, 0.9]]
			Obstacle 2: [[5.0, 4.0], [1.0, 4.0], [1.0, 3.9], [5.0, 3.9]]
			Obstacle 3: [[1.0, 3.0], [0.9, 3.0], [0.9, 2.0], [1.0, 2.0]]
			Obstacle 4: [[2.0, 3.0], [1.0, 3.0], [1.0, 2.9], [2.0, 2.9]]
			Obstacle 5: [[2.0, 3.0], [1.9, 3.0], [1.9, 2.0], [2.0, 2.0]]
			Obstacle 6: [[4.0, 2.0], [2.0, 2.0], [2.0, 1.9], [4.0, 1.9]]
			Obstacle 7: [[4.0, 3.0], [3.9, 3.0], [3.9, 1.0], [4.0, 1.0]]
			Obstacle 8: [[3.0, 4.0], [2.9, 4.0], [2.9, 3.0], [3.0, 3.0]]
			Obstacle 9: [[6.0, 1.0], [4.0, 1.0], [4.0, 0.9], [6.0, 0.9]]
			Obstacle 10: [[5.0, 4.0], [4.9, 4.0], [4.9, 2.0], [5.0, 2.0]]
			Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]]
			Obstacle 12: [[6.0, 5.0], [5.9, 5.0], [5.9, 2.0], [6.0, 2.0]]
			Obstacle 13: [[5.0, 1.0], [4.9, 1.0], [4.9, -0.0], [5.0, -0.0]]
			Obstacle 14: [[7.0, 0.1], [-0.0, 0.1], [-0.0, -0.0], [7.0, -0.0]]
			Obstacle 15: [[0.1, 3.0], [-0.0, 3.0], [-0.0, -0.0], [0.1, -0.0]]
			Obstacle 16: [[0.1, 5.0], [-0.0, 5.0], [-0.0, 4.0], [0.1, 4.0]]
			Obstacle 17: [[6.0, 5.0], [-0.0, 5.0], [-0.0, 4.9], [6.0, 4.9]]
			Obstacle 18: [[7.0, 5.0], [6.9, 5.0], [6.9, -0.0], [7.0, -0.0]]

    Breakpoints:
		Breakpoint Set 1: [(3.4, 1.0), (3.4, 2.95), (3.4, 4.45)]

## Your generated path:
    path = [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.2), (4.2, 3.2), (4.2, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    End set: Correct, The path ends inside the goal set.
    First segment to cross with an Obstacle (Quadrilateral): Defined by the clockwise coordinates of its four vertices [(x1, y1), (x2, y2), (x3, y3), (x4, y4)]:
    	Segment 10 between points (5.2, 1.5) and (5.25, 4.45) intersects with obstacle(s):
				Obstacle 11: [[6.0, 2.0], [5.0, 2.0], [5.0, 1.9], [6.0, 1.9]])
		Longest valid subpath from start: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.2), (4.2, 3.2), (4.2, 1.5), (5.2, 1.5)]
    

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
		Path Adjustments: Try to either continue from the valid subpath or suggest a new path in case the current path ends in a dead end.
    Breakpoints: Ensure the path passes through one of the breakpoints of each set. Not all of them lead to a valid path, so you may need to adjust the path accordingly.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[08/27/2024 01:07:27 PM] The path collides with obstacle 11 because the segment jumps across the obstacle to reach the breakpoint. To fix this, the path needs to be adjusted to navigate around obstacle 11.

Instead of going directly to the breakpoint (5.25, 4.45), we can route the path to the right side of obstacle 11 and then move up. 

Here's a possible adjusted path:

```
new_path = [
    (0.5, 3.5), 
    (1.5, 3.5), 
    (2.5, 3.5), 
    (2.5, 2.5), 
    (3.4, 2.5), 
    (3.4, 2.95), 
    (3.4, 3.2), 
    (4.2, 3.2), 
    (4.2, 1.5), 
    (5.2, 1.5),  
    (6.2, 1.5), # Go around obstacle 11
    (6.2, 4.75),
    (6.5, 4.75) # Reach the goal set
]
``` 

This path maintains the valid portion of the original path and avoids obstacle 11 by going around it, ensuring no collisions. 

[08/27/2024 01:07:27 PM] Parsed response: [(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.2), (4.2, 3.2), (4.2, 1.5), (5.2, 1.5), (6.2, 1.5), (6.2, 4.75), (6.5, 4.75)]
[08/27/2024 01:07:29 PM] Starts in init: True, Ends in goal: True
[08/27/2024 01:07:29 PM] Path is successful


==> Figures/Erik/Maze_Gemini_fsh/path.txt <==
[(0.5, 3.5), (1.5, 3.5), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 4.2), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (3.4, 3.5), (3.4, 4.45), (4.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 2.95), (3.4, 2.95), (3.4, 2.0), (4.5, 2.0), (5.5, 2.0), (5.5, 4.75), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.8, 3.5), (2.8, 4.0), (3.4, 4.0), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 4.2), (3.4, 4.2), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 3.4), (3.5, 3.4), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 4.0), (3.4, 4.0), (3.4, 4.45), (4.5, 4.45), (5.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 4.0), (4.5, 4.0), (5.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 1.5), (5.5, 1.5), (5.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (4.5, 2.95), (4.5, 1.5), (5.5, 1.5), (5.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 4.45), (5.5, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.25, 3.8), (5.25, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (3.4, 4.45), (5.25, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.2, 3.8), (5.25, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (3.4, 4.1), (5.2, 4.1), (5.25, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.8), (5.2, 3.8), (5.25, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (4.2, 2.95), (4.2, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.2), (4.2, 3.2), (4.2, 1.5), (5.2, 1.5), (5.25, 4.45), (6.5, 4.75)]
[(0.5, 3.5), (1.5, 3.5), (2.5, 3.5), (2.5, 2.5), (3.4, 2.5), (3.4, 2.95), (3.4, 3.2), (4.2, 3.2), (4.2, 1.5), (5.2, 1.5), (6.2, 1.5), (6.2, 4.75), (6.5, 4.75)]


==> Figures/Erik/Spiral_sonnnet_ch/log.txt <==
[09/09/2024 07:07:31 PM] Asking initial prompt
[09/09/2024 07:07:31 PM] Prompting model
[09/09/2024 07:07:31 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.75, 0.75], [0.25, 0.75], [0.25, 0.25], [0.75, 0.25]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[15.0, 0.0], [-2.0, 0.0], [-2.0, -2.0], [15.0, -2.0]]
			Obstacle 2: [[0.0, 15.0], [-2.0, 15.0], [-2.0, -0.0], [0.0, -0.0]]
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
			Obstacle 5: [[14.0, 10.0], [5.0, 10.0], [5.0, 4.0], [14.0, 4.0]]
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]

    
## Instructions
    Path Array: Output the path as an array of waypoints.
    Start and End: The path must begin at any point within the start set and end at any point within the goal set.
    Obstacle Avoidance: Verify that the path does not intersect any obstacles.
    No code: Do not include any code in your response and do not try solve this with an algorithm.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[09/09/2024 07:07:31 PM] No project ID could be determined. Consider running `gcloud config set project` or setting the GOOGLE_CLOUD_PROJECT environment variable
[09/09/2024 07:07:36 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 200 OK"
[09/09/2024 07:07:36 PM] Based on the provided data and requirements, I've analyzed the environment and developed a path that meets the specified criteria. Here's the path solution:

new_path = [
    (0.5, 0.5),    # Start point within the start set
    (0.5, 2.0),    # Move upward to avoid Obstacle 1
    (3.0, 2.0),    # Move right, staying below Obstacle 3
    (3.0, 3.5),    # Move up, staying left of Obstacle 3
    (4.5, 3.5),    # Move right, staying below Obstacle 5
    (4.5, 4.5)     # End point within the goal set
]

Explanation of the path:

1. The path starts at (0.5, 0.5), which is within the given start set.
2. It then moves upward to (0.5, 2.0) to avoid Obstacle 1 and create a safe distance from it.
3. The path then moves right to (3.0, 2.0), staying below Obstacle 3.
4. It moves upward to (3.0, 3.5), staying to the left of Obstacle 3.
5. The path then moves right to (4.5, 3.5), staying below Obstacle 5.
6. Finally, it moves up to (4.5, 4.5), which is within the goal set.

This path successfully avoids all obstacles while maintaining a safe distance from them. It starts within the start set and ends within the goal set, meeting all the specified requirements.
[09/09/2024 07:07:36 PM] Parsed response: [(0.5, 0.5), (0.5, 2.0), (3.0, 2.0), (3.0, 3.5), (4.5, 3.5), (4.5, 4.5)]
[09/09/2024 07:07:37 PM] Starts in init: True, Ends in goal: True
[09/09/2024 07:07:37 PM] Feedback Iteration 1
[09/09/2024 07:07:37 PM] Prompting model
[09/09/2024 07:07:37 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.75, 0.75], [0.25, 0.75], [0.25, 0.25], [0.75, 0.25]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[15.0, 0.0], [-2.0, 0.0], [-2.0, -2.0], [15.0, -2.0]]
			Obstacle 2: [[0.0, 15.0], [-2.0, 15.0], [-2.0, -0.0], [0.0, -0.0]]
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
			Obstacle 5: [[14.0, 10.0], [5.0, 10.0], [5.0, 4.0], [14.0, 4.0]]
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]

    
## Your generated path:
    path = [(0.5, 0.5), (0.5, 2.0), (3.0, 2.0), (3.0, 3.5), (4.5, 3.5), (4.5, 4.5)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    Obstacle Avoidance (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
		Segment 2 between points (0.5, 2.0) and (3.0, 2.0) intersects with obstacle(s):
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
		Segment 3 between points (3.0, 2.0) and (3.0, 3.5) intersects with obstacle(s):
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
		Segment 4 between points (3.0, 3.5) and (4.5, 3.5) intersects with obstacle(s):
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
		Segment 5 between points (4.5, 3.5) and (4.5, 4.5) intersects with obstacle(s):
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
    End set: Correct, The path ends inside the goal set.

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[09/09/2024 07:07:44 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 200 OK"
[09/09/2024 07:07:44 PM] Thank you for providing the feedback and example. I'll analyze the spatial relationships between the obstacles and create a new path that avoids intersecting with any of them.

Analysis:
1. The start and end points are correct, so we'll keep those.
2. The main issue is that the path intersects with Obstacle 3 and Obstacle 4.
3. We need to navigate around Obstacle 3 to the left and then find a way to reach the goal set without intersecting Obstacle 4 or Obstacle 5.

Thought process for the new path:
1. Start from the start set (0.5, 0.5).
2. Move left to avoid Obstacle 3, then upwards.
3. Navigate around Obstacle 3 by moving right.
4. Move upwards to avoid Obstacle 4.
5. Navigate towards the goal set by moving right and then down.
6. End in the goal set.

Based on this analysis, here's the new path:

new_path = [
    (0.5, 0.5),    # Start point
    (0.5, 3.0),    # Move upwards, staying clear of Obstacle 3
    (0.75, 3.0),   # Slight move right to give more clearance from Obstacle 3
    (0.75, 4.5),   # Move upwards, clearing Obstacle 3
    (4.5, 4.5),    # Move right towards the goal set, above Obstacle 4
    (4.5, 4.5)     # End point (already in the goal set)
]

This path should avoid all obstacles:
1. It starts in the start set.
2. It moves up and around Obstacle 3 to the left.
3. It stays above Obstacle 4.
4. It doesn't come close to Obstacles 1, 2, 5, or 6.
5. It ends in the goal set.

The path now consists of straight-line segments that don't intersect with any obstacles, maintaining a safe distance from them. The number of waypoints has been increased to ensure smooth navigation around the obstacles.
[09/09/2024 07:07:44 PM] Parsed response: [(0.5, 0.5), (0.5, 3.0), (0.75, 3.0), (0.75, 4.5), (4.5, 4.5), (4.5, 4.5)]
[09/09/2024 07:07:44 PM] Starts in init: True, Ends in goal: True
[09/09/2024 07:07:44 PM] Feedback Iteration 2
[09/09/2024 07:07:44 PM] Prompting model
[09/09/2024 07:07:44 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.75, 0.75], [0.25, 0.75], [0.25, 0.25], [0.75, 0.25]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[15.0, 0.0], [-2.0, 0.0], [-2.0, -2.0], [15.0, -2.0]]
			Obstacle 2: [[0.0, 15.0], [-2.0, 15.0], [-2.0, -0.0], [0.0, -0.0]]
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
			Obstacle 5: [[14.0, 10.0], [5.0, 10.0], [5.0, 4.0], [14.0, 4.0]]
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]

    
## Your generated path:
    path = [(0.5, 0.5), (0.5, 3.0), (0.75, 3.0), (0.75, 4.5), (4.5, 4.5), (4.5, 4.5)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    Obstacle Avoidance (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
		Segment 4 between points (0.75, 4.5) and (4.5, 4.5) intersects with obstacle(s):
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
    End set: Correct, The path ends inside the goal set.

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[09/09/2024 07:07:44 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 429 Too Many Requests"
[09/09/2024 07:07:44 PM] Retrying request to /v1/messages in 0.817098 seconds
[09/09/2024 07:07:53 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 200 OK"
[09/09/2024 07:07:53 PM] Thank you for providing the feedback and instructions. I'll analyze the situation and propose a new path that avoids the obstacles while meeting all the requirements.

Analysis:
1. The start and end points are correct, so we'll keep those.
2. The main issue is the segment between (0.75, 4.5) and (4.5, 4.5) intersecting with Obstacle 3.
3. We need to find a way around Obstacle 3 while also avoiding the other obstacles.
4. There's a gap between Obstacle 3 and Obstacle 5 that we can utilize.
5. We should also maintain a safe distance from all obstacles to ensure we don't touch them.

Proposed solution:
1. Keep the start point at (0.5, 0.5).
2. Move upward to (0.5, 3.0) as before.
3. Instead of moving right immediately, we'll go further up to avoid Obstacle 3.
4. Move right through the gap between Obstacle 3 and Obstacle 5.
5. Then move down to reach the goal area.

Here's the new proposed path:

new_path = [
    (0.5, 0.5),    # Start point
    (0.5, 3.0),    # Move up
    (0.5, 10.5),   # Continue moving up to clear Obstacle 3
    (4.5, 10.5),   # Move right through the gap between Obstacle 3 and Obstacle 5
    (4.5, 4.5)     # Move down to the goal area
]

Explanation of the new path:
1. (0.5, 0.5) to (0.5, 3.0): This segment remains unchanged as it doesn't intersect any obstacles.
2. (0.5, 3.0) to (0.5, 10.5): We extend the upward movement to clear Obstacle 3 entirely. The y-coordinate of 10.5 is chosen to be safely between Obstacle 3 (which ends at y=14) and Obstacle 5 (which starts at y=10).
3. (0.5, 10.5) to (4.5, 10.5): This horizontal movement takes us through the gap between Obstacle 3 and Obstacle 5. The x-coordinate of 4.5 is chosen to be safely past Obstacle 3 (which ends at x=4) and before Obstacle 5 (which starts at x=5).
4. (4.5, 10.5) to (4.5, 4.5): Finally, we move straight down to the goal area. This avoids Obstacle 5 and ends in the correct goal set.

This path should avoid all obstacles while starting in the start set and ending in the goal set. It maintains a safe distance from all obstacles to ensure there's no touching or crossing.
[09/09/2024 07:07:53 PM] Parsed response: [(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (4.5, 10.5), (4.5, 4.5)]
[09/09/2024 07:07:54 PM] Starts in init: True, Ends in goal: True
[09/09/2024 07:07:54 PM] Feedback Iteration 3
[09/09/2024 07:07:54 PM] Prompting model
[09/09/2024 07:07:54 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.75, 0.75], [0.25, 0.75], [0.25, 0.25], [0.75, 0.25]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[15.0, 0.0], [-2.0, 0.0], [-2.0, -2.0], [15.0, -2.0]]
			Obstacle 2: [[0.0, 15.0], [-2.0, 15.0], [-2.0, -0.0], [0.0, -0.0]]
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
			Obstacle 5: [[14.0, 10.0], [5.0, 10.0], [5.0, 4.0], [14.0, 4.0]]
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]

    
## Your generated path:
    path = [(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (4.5, 10.5), (4.5, 4.5)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    Obstacle Avoidance (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
		Segment 3 between points (0.5, 10.5) and (4.5, 10.5) intersects with obstacle(s):
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
    End set: Correct, The path ends inside the goal set.

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[09/09/2024 07:07:54 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 429 Too Many Requests"
[09/09/2024 07:07:54 PM] Retrying request to /v1/messages in 0.888015 seconds
[09/09/2024 07:08:01 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 200 OK"
[09/09/2024 07:08:01 PM] Thank you for the feedback. I'll analyze the situation and provide a corrected path that avoids all obstacles.

Analysis:
1. The start and end points are correct.
2. The main issue is the segment between (0.5, 10.5) and (4.5, 10.5), which intersects with Obstacle 3.
3. We need to navigate around Obstacle 3 while also avoiding Obstacles 5 and 6.

Let's adjust the path:

1. Keep the starting point at (0.5, 0.5).
2. The vertical movement to (0.5, 3.0) is fine.
3. Instead of going straight up to (0.5, 10.5), we'll go to (0.5, 9.5) to stay below Obstacle 3.
4. We'll then move right to (4.5, 9.5), which avoids Obstacle 3 and stays below Obstacle 6.
5. Finally, we'll move down to the goal at (4.5, 4.5).

This path avoids all obstacles while maintaining a safe distance from them.

new_path = [
    (0.5, 0.5),  # Start point
    (0.5, 3.0),  # Move up, avoiding Obstacle 4
    (0.5, 9.5),  # Move up, staying to the left of Obstacle 3 and below Obstacle 6
    (4.5, 9.5),  # Move right, above Obstacle 5 and below Obstacle 6
    (4.5, 4.5)   # Move down to the goal, avoiding Obstacle 5
]

This path should satisfy all the requirements:
1. It starts in the start set and ends in the goal set.
2. It avoids all obstacles with a safe distance.
3. The linear segments between waypoints do not intersect with any obstacles.
4. The path is represented as an array of waypoints that can be connected linearly.
[09/09/2024 07:08:01 PM] Parsed response: [(0.5, 0.5), (0.5, 3.0), (0.5, 9.5), (4.5, 9.5), (4.5, 4.5)]
[09/09/2024 07:08:01 PM] Starts in init: True, Ends in goal: True
[09/09/2024 07:08:01 PM] Feedback Iteration 4
[09/09/2024 07:08:01 PM] Prompting model
[09/09/2024 07:08:01 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.75, 0.75], [0.25, 0.75], [0.25, 0.25], [0.75, 0.25]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[15.0, 0.0], [-2.0, 0.0], [-2.0, -2.0], [15.0, -2.0]]
			Obstacle 2: [[0.0, 15.0], [-2.0, 15.0], [-2.0, -0.0], [0.0, -0.0]]
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
			Obstacle 5: [[14.0, 10.0], [5.0, 10.0], [5.0, 4.0], [14.0, 4.0]]
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]

    
## Your generated path:
    path = [(0.5, 0.5), (0.5, 3.0), (0.5, 9.5), (4.5, 9.5), (4.5, 4.5)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    Obstacle Avoidance (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
		Segment 3 between points (0.5, 9.5) and (4.5, 9.5) intersects with obstacle(s):
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
    End set: Correct, The path ends inside the goal set.

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[09/09/2024 07:08:01 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 429 Too Many Requests"
[09/09/2024 07:08:01 PM] Retrying request to /v1/messages in 0.893150 seconds
[09/09/2024 07:08:02 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 429 Too Many Requests"
[09/09/2024 07:08:02 PM] Retrying request to /v1/messages in 1.540116 seconds
[09/09/2024 07:08:04 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 429 Too Many Requests"
[09/09/2024 07:08:04 PM] Failed to parse response because of Exception <class 'anthropic.RateLimitError'>Error code: 429 - {'error': {'code': 429, 'message': 'Quota exceeded for aiplatform.googleapis.com/online_prediction_requests_per_base_model with base model: anthropic-claude-3-5-sonnet. Please submit a quota increase request. https://cloud.google.com/vertex-ai/docs/generative-ai/quotas-genai.', 'status': 'RESOURCE_EXHAUSTED'}} Trying attempt 1
[09/09/2024 07:08:14 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 200 OK"
[09/09/2024 07:08:14 PM] Thank you for the feedback. I'll analyze the situation and propose a new path that avoids all obstacles.

Analysis:
1. The start and end points are correct, so we'll keep those.
2. The problem occurs with the segment between (0.5, 9.5) and (4.5, 9.5), which intersects with Obstacle 3.
3. We need to find a way around Obstacle 3 while still avoiding all other obstacles.

Let's adjust the path:

1. Keep the start point at (0.5, 0.5).
2. The vertical movement to (0.5, 3.0) is fine, so we'll keep that.
3. Instead of going straight up to (0.5, 9.5), we'll go to (0.5, 8.5) to stay below Obstacle 3.
4. We'll then move right to (4.5, 8.5), which avoids Obstacle 3 from the south.
5. From there, we can move down to the goal point at (4.5, 4.5).

This path should avoid all obstacles while still reaching the goal.

new_path = [
    (0.5, 0.5),   # Start point
    (0.5, 3.0),   # Move up, avoiding Obstacles 1 and 2
    (0.5, 8.5),   # Continue up, but stay below Obstacle 3
    (4.5, 8.5),   # Move right, passing below Obstacle 3
    (4.5, 4.5)    # Move down to the goal point
]

This path should:
1. Start in the correct start set
2. Avoid all obstacles by maintaining a safe distance
3. End in the correct goal set

The path now goes around Obstacle 3 from the south instead of trying to pass through it. It also maintains a safe distance from all other obstacles.
[09/09/2024 07:08:14 PM] Parsed response: [(0.5, 0.5), (0.5, 3.0), (0.5, 8.5), (4.5, 8.5), (4.5, 4.5)]
[09/09/2024 07:08:15 PM] Starts in init: True, Ends in goal: True
[09/09/2024 07:08:15 PM] Feedback Iteration 5
[09/09/2024 07:08:15 PM] Prompting model
[09/09/2024 07:08:15 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.75, 0.75], [0.25, 0.75], [0.25, 0.25], [0.75, 0.25]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[15.0, 0.0], [-2.0, 0.0], [-2.0, -2.0], [15.0, -2.0]]
			Obstacle 2: [[0.0, 15.0], [-2.0, 15.0], [-2.0, -0.0], [0.0, -0.0]]
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
			Obstacle 5: [[14.0, 10.0], [5.0, 10.0], [5.0, 4.0], [14.0, 4.0]]
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]

    
## Your generated path:
    path = [(0.5, 0.5), (0.5, 3.0), (0.5, 8.5), (4.5, 8.5), (4.5, 4.5)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    Obstacle Avoidance (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
		Segment 3 between points (0.5, 8.5) and (4.5, 8.5) intersects with obstacle(s):
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
    End set: Correct, The path ends inside the goal set.

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[09/09/2024 07:08:21 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 200 OK"
[09/09/2024 07:08:21 PM] Thank you for providing the feedback and instructions. I'll analyze the situation and propose a new path that avoids the obstacles while meeting all the requirements.

Analysis:
1. The start and end points are correct.
2. The main issue is the segment between (0.5, 8.5) and (4.5, 8.5), which intersects with Obstacle 3.
3. We need to find a way around Obstacle 3 while also avoiding the other obstacles.

Spatial relationships:
1. There's a narrow vertical passage between Obstacle 2 and Obstacle 3.
2. There's an open area above Obstacle 6 and to the left of Obstacle 5.
3. We can use these spaces to create a path that avoids all obstacles.

New path planning:
1. Start from (0.5, 0.5) in the start set.
2. Move upwards to (0.5, 3.0) as before.
3. Continue upwards to (0.5, 10.5) to clear Obstacle 3.
4. Move right to (4.5, 10.5) to position above the goal set.
5. Move down to (4.5, 4.5) to reach the goal set.

This path avoids all obstacles while maintaining a safe distance from them.

new_path = [
    (0.5, 0.5),    # Start point
    (0.5, 3.0),    # Intermediate point (unchanged)
    (0.5, 10.5),   # Move up to clear Obstacle 3
    (4.5, 10.5),   # Move right above the goal set
    (4.5, 4.5)     # End point in the goal set
]

This new path should meet all the requirements:
1. It starts in the start set and ends in the goal set.
2. It avoids all obstacles with a safe distance.
3. The linear segments between waypoints do not intersect with any obstacles.
4. The path is represented as an array of waypoints that can be connected linearly.
[09/09/2024 07:08:21 PM] Parsed response: [(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (4.5, 10.5), (4.5, 4.5)]
[09/09/2024 07:08:21 PM] Starts in init: True, Ends in goal: True
[09/09/2024 07:08:21 PM] Feedback Iteration 6
[09/09/2024 07:08:21 PM] Prompting model
[09/09/2024 07:08:21 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.75, 0.75], [0.25, 0.75], [0.25, 0.25], [0.75, 0.25]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[15.0, 0.0], [-2.0, 0.0], [-2.0, -2.0], [15.0, -2.0]]
			Obstacle 2: [[0.0, 15.0], [-2.0, 15.0], [-2.0, -0.0], [0.0, -0.0]]
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
			Obstacle 5: [[14.0, 10.0], [5.0, 10.0], [5.0, 4.0], [14.0, 4.0]]
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]

    
## Your generated path:
    path = [(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (4.5, 10.5), (4.5, 4.5)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    Obstacle Avoidance (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
		Segment 3 between points (0.5, 10.5) and (4.5, 10.5) intersects with obstacle(s):
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
    End set: Correct, The path ends inside the goal set.

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[09/09/2024 07:08:28 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 200 OK"
[09/09/2024 07:08:28 PM] Thank you for the feedback. I'll analyze the situation and provide a corrected path that avoids all obstacles.

Analysis:
1. The start and end points are correct, so we'll keep those.
2. The problem occurs with the segment between (0.5, 10.5) and (4.5, 10.5), which intersects Obstacle 3.
3. We need to find a way around Obstacle 3 while still avoiding other obstacles.

Spatial relationships:
1. There's a gap between Obstacle 2 and Obstacle 3 that we can use to move upwards.
2. We can then move right, staying above Obstacle 3 and below Obstacle 6.
3. Finally, we can move down to reach the goal set, passing between Obstacle 3 and Obstacle 5.

New path planning:
1. Start at (0.5, 0.5) within the start set.
2. Move up to (0.5, 3.0) as before, avoiding Obstacle 4.
3. Continue up to (0.5, 10.5) as before, staying between Obstacle 2 and Obstacle 3.
4. Instead of moving directly right, we'll go up slightly to (0.5, 14.5) to clear Obstacle 3.
5. Move right to (4.5, 14.5), staying above Obstacle 3 and below Obstacle 6.
6. Move down to (4.5, 4.5) to reach the goal set, passing between Obstacle 3 and Obstacle 5.

Here's the new path:

new_path = [
    (0.5, 0.5),
    (0.5, 3.0),
    (0.5, 10.5),
    (0.5, 14.5),
    (4.5, 14.5),
    (4.5, 4.5)
]

This path should avoid all obstacles while still starting in the start set and ending in the goal set. It takes advantage of the gaps between obstacles to navigate safely to the goal.
[09/09/2024 07:08:28 PM] Parsed response: [(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (0.5, 14.5), (4.5, 14.5), (4.5, 4.5)]
[09/09/2024 07:08:28 PM] Starts in init: True, Ends in goal: True
[09/09/2024 07:08:28 PM] Feedback Iteration 7
[09/09/2024 07:08:28 PM] Prompting model
[09/09/2024 07:08:28 PM] 
# Motion Planning Task
## Goal: Come up with a path that starts in the start set, ends in the goal set, and avoids obstacles.

## Path Requirements
    Waypoints: The path should be represented as an array of waypoints and the path will be constructed by connecting these waypoints linearly.
    Non-Crossing: Ensure the path and especially the linearly connected segments do not cross any obstacles. Make sure to keep a distance from the obstacles, because touching the obstacles is considered as crossing.
    Start and End: The path must start within the start set and end in the goal set.
    
## Provided Data
    Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[0.75, 0.75], [0.25, 0.75], [0.25, 0.25], [0.75, 0.25]]
        Note: You can choose any point within this Quadrilateral to start the path.
    Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
        Note: You can choose any point within this Quadrilateral to end the path.
    Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
			Obstacle 1: [[15.0, 0.0], [-2.0, 0.0], [-2.0, -2.0], [15.0, -2.0]]
			Obstacle 2: [[0.0, 15.0], [-2.0, 15.0], [-2.0, -0.0], [0.0, -0.0]]
			Obstacle 3: [[4.0, 14.0], [1.0, 14.0], [1.0, 1.0], [4.0, 1.0]]
			Obstacle 4: [[14.0, 4.0], [4.0, 4.0], [4.0, 1.0], [14.0, 1.0]]
			Obstacle 5: [[14.0, 10.0], [5.0, 10.0], [5.0, 4.0], [14.0, 4.0]]
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]

    
## Your generated path:
    path = [(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (0.5, 14.5), (4.5, 14.5), (4.5, 4.5)]

## Feedback
    Start set: Correct, The path starts in the correct start set.
    Obstacle Avoidance (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
		Segment 5 between points (4.5, 14.5) and (4.5, 4.5) intersects with obstacle(s):
			Obstacle 6: [[14.0, 14.0], [4.0, 14.0], [4.0, 11.0], [14.0, 11.0]]
    End set: Correct, The path ends inside the goal set.

## Instructions for Correction
    No code: Do not include any code in your response.
    Chain of Thought: Explain your thought process and the changes you made to the path. Analyze the spatial relationships between the obstacles and work out segments that are valid and invalid.
    Obstacle Avoidance: Adjust the path to avoid intersecting obstacles. You may add waypoints at problematic waypoints to move around obstacles.
    
## Path Format:
    Provide the new path as an array of waypoints in the following format:
    new_path = [
        (waypoint_x1, waypoint_y1),    
        ...,
        (waypoint_xn, waypoint_yn)       
    ]
    
## Example
### Provided Data
Start Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[1.0, 1.0], [0.0, 1.0], [0.0, 0.0], [1.0, 0.0]]
    Note: You can choose any point within this Quadrilateral to start the path.
Goal Position (Quadrilateral): Defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]] = [[5.0, 5.0], [4.0, 5.0], [4.0, 4.0], [5.0, 4.0]]
    Note: You can choose any point within this Quadrilateral to end the path.
Obstacles (Quadrilaterals): Each obstacle is defined by the clockwise coordinates of its four vertices [[x1, y1], [x2, y2], [x3, y3], [x4, y4]]:
    Obstacle 1: [[3.5, 5.0], [3.0, 5.0], [3.0, 0.0], [3.5, 0.0]]
    Obstacle 2: [[7.0, 6.0], [3.0, 6.0], [3.0, 5.5], [7.0, 5.5]]
    Obstacle 3: [[7.0, 0.0], [3.0, 0.0], [3.0, -1.0], [7.0, -1.0]]
### Example Response
There is a horizontal gap between obstacles 1 and 2. The path can be planned to move through this gap.
{...Further Analysis of the Environment and its spatial relationships}

new_path = [
    (0.5, 0.5), # start in the start set
    (0.0, 5.25), # move upwards to get on the level as the gap and avoid touching Obstacle 1 by adding 0.25 to the y-coordinate
    (3.75, 5.25), # move rightwards to reach the gap
    (4.5, 4.5) # move downwards to end in the goal set
]

[09/09/2024 07:08:37 PM] HTTP Request: POST https://europe-west1-aiplatform.googleapis.com/v1/projects/gentle-keyword-432706-b3/locations/europe-west1/publishers/anthropic/models/claude-3-5-sonnet@20240620:rawPredict "HTTP/1.1 200 OK"
[09/09/2024 07:08:37 PM] Thank you for providing the feedback and instructions. I'll analyze the situation and provide a corrected path with my thought process.

Analysis:
1. The start and end points are correctly placed within their respective sets.
2. The main issue is with the final segment from (4.5, 14.5) to (4.5, 4.5), which intersects with Obstacle 6.
3. We need to find a way around Obstacle 6 while also avoiding Obstacles 3, 4, and 5.

Thought process for correction:
1. We can keep the initial part of the path up to (0.5, 14.5) as it doesn't intersect any obstacles.
2. From (0.5, 14.5), we need to move right to get past Obstacle 6. We should stay above y=14 to avoid Obstacle 3.
3. After passing Obstacle 6, we can move down, but we need to be careful of Obstacle 5.
4. We'll need to go around Obstacle 5 to reach the goal set.

Here's the new path with explanations:

new_path = [
    (0.5, 0.5),    # Start point (unchanged)
    (0.5, 3.0),    # Move up (unchanged)
    (0.5, 10.5),   # Continue moving up (unchanged)
    (0.5, 14.5),   # Reach the top (unchanged)
    (14.5, 14.5),  # Move right, above Obstacle 6
    (14.5, 10.5),  # Move down, to the right of Obstacle 5
    (4.5, 10.5),   # Move left, above Obstacle 5
    (4.5, 4.5)     # Move down to the goal set
]

Explanation of changes:
1. Instead of going directly from (4.5, 14.5) to (4.5, 4.5), we now take a longer path around the obstacles.
2. We move right to (14.5, 14.5), which takes us past Obstacle 6 without intersecting it.
3. Then we move down to (14.5, 10.5), which keeps us to the right of Obstacle 5.
4. We then move left to (4.5, 10.5), which puts us above Obstacle 5.
5. Finally, we can safely move down to the goal set at (4.5, 4.5).

This new path should avoid all obstacles while still starting in the start set and ending in the goal set. The segments between each waypoint should not intersect any obstacles.
[09/09/2024 07:08:37 PM] Parsed response: [(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (0.5, 14.5), (14.5, 14.5), (14.5, 10.5), (4.5, 10.5), (4.5, 4.5)]
[09/09/2024 07:08:37 PM] Starts in init: True, Ends in goal: True
[09/09/2024 07:08:37 PM] Path is successful


==> Figures/Erik/Spiral_sonnnet_ch/path.txt <==
[(0.5, 0.5), (0.5, 2.0), (3.0, 2.0), (3.0, 3.5), (4.5, 3.5), (4.5, 4.5)]
[(0.5, 0.5), (0.5, 3.0), (0.75, 3.0), (0.75, 4.5), (4.5, 4.5), (4.5, 4.5)]
[(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (4.5, 10.5), (4.5, 4.5)]
[(0.5, 0.5), (0.5, 3.0), (0.5, 9.5), (4.5, 9.5), (4.5, 4.5)]
[(0.5, 0.5), (0.5, 3.0), (0.5, 8.5), (4.5, 8.5), (4.5, 4.5)]
[(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (4.5, 10.5), (4.5, 4.5)]
[(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (0.5, 14.5), (4.5, 14.5), (4.5, 4.5)]
[(0.5, 0.5), (0.5, 3.0), (0.5, 10.5), (0.5, 14.5), (14.5, 14.5), (14.5, 10.5), (4.5, 10.5), (4.5, 4.5)]

